Nano-structured alkali-metal vapor cells

Atom-light interactions in nano-scale systems hold great promise for novel technologies based on integrated emitters and optical modes. We present the design architecture, construction method, and characterization of an all-glass alkali-metal vapor cell with nanometer-scale internal structure. Our cell has a glue-free design which allows versatile optical access, in particular with high numerical aperture optics, and incorporates a compact integrated heating system in the form of an external deposited ITO layer. By performing spectroscopy in different illumination and detection schemes, we investigate atomic densities and velocity distributions in various nanoscopic landscapes. We apply a two-photon excitation scheme to atoms confined in one dimension within our cells, achieving resonance line-widths more than an order of magnitude smaller than the Doppler width. We also demonstrate sub-Doppler line-widths for atoms confined in two dimensions to micron-sized channels. Furthermore, we illustrate control over vapor density within our cells through nano-scale confinement alone, which could offer a scalable route towards room-temperature devices with single atoms within an interaction volume. Our design offers a robust platform for miniaturized devices that could easily be combined with integrated photonic circuits.

==> figures/roughness_500nm_example.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'roughness_500nm_example.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{246bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.78861789)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{roughness_500nm_example.pdf}}%
  \end{picture}%
\endgroup%

